Discrete Mechanics and Optimal Control for Passive Walking with Foot Slippage

Forced variational integrators are given by the discretization of the Lagrange-d'Alembert principle for systems subject to external forces, and have proved useful for numerical simulation studies of complex dynamical systems. In this paper we model a passive walker with foot slip by using techniques of geometric mechanics, and we construct forced variational integrators for the system. Moreover, we present a methodology for generating (locally) optimal control policies for simple hybrid holonomically constrained forced Lagrangian systems, based on discrete mechanics, applied to a controlled walker with foot slip in a trajectory tracking problem.

==> Code/walker_DMOC_controls.txt <==
1.975718831139515297e+00 -2.683487623702029978e+00 8.070707598852577824e-01 -5.922888571710226424e-01 1.891567126425469370e-01 -5.121027417763781425e-02 -1.451971709148219825e-01 3.667430557304312000e-01 -7.773775244501606174e-01 1.531693404001747805e+00 -3.000145889178616798e+00 5.797805683806706689e+00 2.995475161161975097e-01 -5.653066215044160181e+00 2.930596263450643058e+00 -1.502031716383026128e+00 7.747252746568888959e-01 -3.986898106709233502e-01 2.055909588338124816e-01 -1.049981884452055730e-01 5.363812684923953411e-02 -2.545084411813473835e-02 1.368264310967285367e-02 -4.626176124542785012e-03 3.825168030783692753e-03 2.041086561933244409e-03 -1.645506160081212639e-04 8.496619992650691205e-03 -1.015791845195176089e-02 3.054393541227687012e-02 -5.153111887056827101e-02 1.126598078608696818e-01 -2.076713582361292276e-01 4.156398234684094417e-01 -7.948146254261543309e-01 1.553782155762998718e+00 -3.021262268369733217e+00 5.832908571109050477e+00 2.303530932785881336e-01 -5.716036605434036133e+00 2.973423369847548514e+00 -1.514551117004288683e+00 7.901228694928563723e-01 -3.974910627988369471e-01 2.131468431801837315e-01 -1.009556234643252115e-01 6.004331680405058241e-02 -2.165831675798665645e-02 1.836331366231370651e-02 7.427020174225820726e-04 6.220101151045820398e-03 6.976602317252039026e-03 4.001126602475342867e-03 6.670059990292744392e-03 5.704839130446682713e-03 5.137478111077238563e-03 6.264817483225520144e-03 5.816590110831398701e-03 5.417522890003817308e-03 6.015683952082398131e-03 6.048617218840080662e-03 5.673418265159810292e-03 5.888337798140466477e-03 6.222353763475746945e-03 6.009764233283355211e-03 5.799092177941618520e-03 6.158393837841759366e-03 6.394341351485493055e-03 5.993531142945372411e-03 6.004756060269325971e-03 6.654009073991828949e-03 6.316334155664365783e-03 5.869780198782134639e-03 7.012788555021160809e-03 6.508005676081922951e-03 5.532043595397082708e-03 8.244768597128719276e-03 5.312199774354757487e-03 6.006181876829830291e-03 1.185348960842648458e-02 -6.260109684337261150e-03 3.472235900621045701e-02 -4.872925731360246149e-02 1.158502122662121714e-01 -2.048604859525745558e-01 4.184230073074814982e-01 -7.940770809797037533e-01 1.557998788757027020e+00 -3.024351044839771241e+00 5.842604757584807906e+00 2.145677272151061132e-01 -5.729672525789684556e+00 2.985924713440973211e+00 -1.515666483380623264e+00 7.960888133491794694e-01 -3.951689988444266888e-01 2.172659224647398579e-01 -9.784236248554364912e-02 6.372447102986558698e-02 -1.826918332158441322e-02 2.185097911074264029e-02 4.160893372883717536e-03 9.689447040039362788e-03 1.040126852203886697e-02 7.382670521960422831e-03 1.004761459263369718e-02 9.060364642220293876e-03 8.419320174396843423e-03 9.523631002021856057e-03 9.119313773911320864e-03 8.713965382696645806e-03 9.199104547672153770e-03 9.167650542754373841e-03 8.847674487103336649e-03 9.026807473160411432e-03 9.209301955474953963e-03 9.030354477733777002e-03 8.925017172291991804e-03 9.027729154599740957e-03 9.058612302961512389e-03 9.009143768547112074e-03 9.061939225923366578e-03 9.128028798383354056e-03 9.034068918407587093e-03 8.886466519428905253e-03 8.917275876947988733e-03 9.098495065369711227e-03 9.195901498023781317e-03 9.093820070449466428e-03 8.916873145334932096e-03 8.852359811280479177e-03 8.959967679887811953e-03 9.138739208813173240e-03 9.209109940531447908e-03 9.079071416585302035e-03 8.852503661995239290e-03 8.782530537280966443e-03 8.988133135284723241e-03 9.260869862055962770e-03 9.265798002788058416e-03 8.946106902492700907e-03 8.674559097286323184e-03 8.811654982231726871e-03 9.225139601988957203e-03 9.389078709332566997e-03 9.058209843516726312e-03 8.639842482240721322e-03 8.704167996393103943e-03 9.196135833203316484e-03 9.444642850379653468e-03 9.075815902551506720e-03 8.591896693215852684e-03 8.702593452143681657e-03 9.272032984073712639e-03 9.452526171637571500e-03 8.946317541410923543e-03 8.522832223780120453e-03 8.863237930280617669e-03 9.429976788514544961e-03 9.288376613640908150e-03 8.664437957958213282e-03 8.637870078746626157e-03 9.270727126961291614e-03 9.413626509684901514e-03 8.764657345348744744e-03 8.537744783898154610e-03 9.238041892857392842e-03 9.537458007527525872e-03 8.759045096895269611e-03 8.397528500392371226e-03 9.272723044887191263e-03 9.637038566061476019e-03 8.643857212731935816e-03 8.403621617157026880e-03 9.561524394049796330e-03 9.452202587944534898e-03 8.112155743643486433e-03 8.912623619170599934e-03 1.025523870771166343e-02 8.303711300466101730e-03 7.868392123447762523e-03 1.091185273622957697e-02 8.265958277961345246e-03 7.835107604135574041e-03 1.204076502148495979e-02 2.810940683959131138e-03 2.252502464210106095e-02 -1.969381912512837424e-02 6.691083862433297447e-02 -1.054537681749203454e-01 2.330510668672584051e-01 -4.288914665712616481e-01 8.577970153547674892e-01 -1.648835908160816821e+00 3.202870444188300247e+00 -3.721515960024420755e-01 -1.979746218729267371e+00 -2.459820057204376298e-01 1.796665412479207413e+00
-4.869791118813287523e-01 4.415405752113966464e+00 8.693711996432674782e-01 2.137306247479196841e+00 6.851926228737958979e-01 1.133719956898732173e+00 1.742227989033236224e-04 5.759138763927493798e-01 -1.115781840509155964e+00 6.306090168999295420e-01 -3.337535965872798549e+00 2.757110094813120860e+00 -3.165914945326177232e+00 -3.753691061298702003e+00 5.660641333527938635e+00 4.674307073356467335e-01 2.824934616435219148e+00 1.239903870829418775e+00 1.822147478384291253e+00 1.210682492721468773e+00 1.280187902744136741e+00 9.574693606337602025e-01 8.658952199731051458e-01 6.383354820243203331e-01 4.883224888498563510e-01 3.014442191278585148e-01 1.187095640051432227e-01 -3.640501461765314334e-02 -2.559871083784950874e-01 -3.607260988655793810e-01 -6.585965340848175531e-01 -6.345983578502268907e-01 -1.154334204961693588e+00 -7.428220474332213330e-01 -1.965080980671039201e+00 -2.822250337019187039e-01 -3.929408464748162633e+00 2.389708289711964362e+00 -3.556412925194468055e+00 -3.793014686562070636e+00 5.706570566387226151e+00 6.157473693854973451e-01 3.010427166944686039e+00 1.576408427859873118e+00 2.187616325118969751e+00 1.715691320320437141e+00 1.832850343778918978e+00 1.630103156404272058e+00 1.603604908443667876e+00 1.480852996901761198e+00 1.409365218442418577e+00 1.312863922726002386e+00 1.226381048798460771e+00 1.138631659190502576e+00 1.047611578131072196e+00 9.614065852317215111e-01 8.714547112547937902e-01 7.831210037251501443e-01 6.951591216824277719e-01 6.059174990213817003e-01 5.179959413190112771e-01 4.294391510385091038e-01 3.406235695149035236e-01 2.526770854862971372e-01 1.640125429496874232e-01 7.539323382504975468e-02 -1.263206555816732621e-02 -1.014319422749020150e-01 -1.898546738319772664e-01 -2.779337448373590536e-01 -3.670527510397844639e-01 -4.550087867409600140e-01 -5.435264079457704511e-01 -6.329670893267893561e-01 -7.197094679264302020e-01 -8.104904270873745098e-01 -8.977972820488376859e-01 -9.853372995711666693e-01 -1.079703595809342609e+00 -1.155205889121561302e+00 -1.270299387968328197e+00 -1.310548749217341991e+00 -1.487239404924284525e+00 -1.418856946019777743e+00 -1.793223202079732959e+00 -1.364242097143730126e+00 -2.415542098575953034e+00 -7.274116655299063261e-01 -4.231013928204259145e+00 2.195748205861707270e+00 -3.730450117064557869e+00 -3.808809976946138320e+00 5.732159921326495322e+00 7.301587848592452357e-01 3.148482385035109132e+00 1.831082623712319446e+00 2.462382771600769349e+00 2.095632686955224866e+00 2.250283249791038109e+00 2.135519731431305246e+00 2.160280596280897303e+00 2.114886293512366233e+00 2.102369521935945507e+00 2.077562903947983042e+00 2.053984505600659816e+00 2.034361249397960592e+00 2.009657890435379457e+00 1.988556869999888344e+00 1.966470348802654478e+00 1.943206809516854427e+00 1.921778035200246038e+00 1.899418540655300358e+00 1.876638620796306389e+00 1.854847116557740927e+00 1.832590080268226673e+00 1.809989695467254300e+00 1.787974312334068783e+00 1.765827525737680537e+00 1.743335974426268198e+00 1.721148085840293662e+00 1.699067422402961602e+00 1.676708980853020003e+00 1.654419060501221006e+00 1.632322904820071363e+00 1.610096608411939023e+00 1.587763357118745500e+00 1.565583601235225109e+00 1.543456506394996541e+00 1.521204009119031086e+00 1.498942905444864859e+00 1.476790581600853081e+00 1.454623416288445492e+00 1.432368439088061773e+00 1.410148846442866866e+00 1.388023295053413930e+00 1.365872170749761638e+00 1.343636397559341944e+00 1.321405737778558853e+00 1.299256320883265037e+00 1.277125985051825952e+00 1.254952735294557531e+00 1.232753123553164354e+00 1.210578339556869665e+00 1.188424026345924700e+00 1.166264030806294816e+00 1.144102076491350095e+00 1.121951749098713647e+00 1.099803776432259683e+00 1.077644873359607347e+00 1.055479111734922038e+00 1.033333751861056582e+00 1.011205569927098313e+00 9.890680690076907311e-01 9.669123116583857591e-01 9.447584720855208840e-01 9.226317636374902209e-01 9.005215610337597987e-01 8.783859291035377437e-01 8.562172792521562936e-01 8.340744909716425459e-01 8.119904857268398501e-01 7.898987117897318111e-01 7.677231803852393455e-01 7.455574802710046578e-01 7.235001982874085247e-01 7.014033525849768802e-01 6.791877700821943309e-01 6.571061409491986138e-01 6.351211241373617700e-01 6.128566648266036143e-01 5.906545399635571014e-01 5.688292919841341222e-01 5.465501433309853940e-01 5.241997381411768187e-01 5.026906682189016262e-01 4.801624014780688787e-01 4.576491415185724443e-01 4.369179434105514015e-01 4.131268925325304875e-01 3.917172846444403334e-01 3.713596373258788996e-01 3.439687832570162973e-01 3.315425148618398321e-01 2.939994593389943511e-01 2.959294577383423386e-01 2.357338285460374439e-01 2.752807321774405347e-01 1.522986677268902689e-01 2.957351010962316340e-01 1.967915157712104429e-03 4.244950952452796744e-01 -3.259867418934627725e-01 8.388545254020082220e-01 -1.132679219524966641e+00 1.996464026695898175e+00 -3.243203485090742633e-01 -1.761178044838047185e+00 5.514684453405304332e+00 -8.480329751025424967e-01


==> Code/walker_DMOC_output.txt <==
0.000000000000000000e+00 1.000000000000000056e-01 2.000000000000000111e-01 3.000000000000000444e-01 4.000000000000000222e-01 5.000000000000000000e-01 6.000000000000000888e-01 7.000000000000000666e-01 8.000000000000000444e-01 9.000000000000000222e-01 1.000000000000000000e+00 1.100000000000000089e+00 1.200000000000000178e+00 1.300000000000000044e+00 1.400000000000000133e+00 1.500000000000000000e+00 1.600000000000000089e+00 1.700000000000000178e+00 1.800000000000000044e+00 1.900000000000000133e+00 2.000000000000000000e+00 2.100000000000000089e+00 2.200000000000000178e+00 2.300000000000000266e+00 2.400000000000000355e+00 2.500000000000000000e+00 2.600000000000000089e+00 2.700000000000000178e+00 2.800000000000000266e+00 2.900000000000000355e+00 3.000000000000000000e+00 3.100000000000000089e+00 3.200000000000000178e+00 3.300000000000000266e+00 3.400000000000000355e+00 3.500000000000000000e+00 3.600000000000000089e+00 3.700000000000000178e+00 3.800000000000000266e+00 3.900000000000000355e+00 4.000000000000000000e+00 4.100000000000000533e+00 4.200000000000000178e+00 4.299999999999999822e+00 4.400000000000000355e+00 4.500000000000000000e+00 4.600000000000000533e+00 4.700000000000000178e+00 4.800000000000000711e+00 4.900000000000000355e+00 5.000000000000000000e+00 5.100000000000000533e+00 5.200000000000000178e+00 5.300000000000000711e+00 5.400000000000000355e+00 5.500000000000000000e+00 5.600000000000000533e+00 5.700000000000000178e+00 5.800000000000000711e+00 5.900000000000000355e+00 6.000000000000000000e+00 6.100000000000000533e+00 6.200000000000000178e+00 6.300000000000000711e+00 6.400000000000000355e+00 6.500000000000000000e+00 6.600000000000000533e+00 6.700000000000000178e+00 6.800000000000000711e+00 6.900000000000000355e+00 7.000000000000000000e+00 7.100000000000000533e+00 7.200000000000000178e+00 7.300000000000000711e+00 7.400000000000000355e+00 7.500000000000000000e+00 7.600000000000000533e+00 7.700000000000000178e+00 7.800000000000000711e+00 7.900000000000000355e+00 8.000000000000000000e+00 8.099999999999999645e+00 8.200000000000001066e+00 8.300000000000000711e+00 8.400000000000000355e+00 8.500000000000000000e+00 8.599999999999999645e+00 8.700000000000001066e+00 8.800000000000000711e+00 8.900000000000000355e+00 9.000000000000000000e+00 9.099999999999999645e+00 9.200000000000001066e+00 9.300000000000000711e+00 9.400000000000000355e+00 9.500000000000000000e+00 9.600000000000001421e+00 9.700000000000001066e+00 9.800000000000000711e+00 9.900000000000000355e+00 1.000000000000000000e+01 1.010000000000000142e+01 1.020000000000000107e+01 1.030000000000000071e+01 1.040000000000000036e+01 1.050000000000000000e+01 1.060000000000000142e+01 1.070000000000000107e+01 1.080000000000000071e+01 1.090000000000000036e+01 1.100000000000000000e+01 1.110000000000000142e+01 1.120000000000000107e+01 1.130000000000000071e+01 1.140000000000000036e+01 1.150000000000000000e+01 1.160000000000000142e+01 1.170000000000000107e+01 1.180000000000000071e+01 1.190000000000000036e+01 1.200000000000000000e+01 1.210000000000000142e+01 1.220000000000000107e+01 1.230000000000000071e+01 1.240000000000000036e+01 1.250000000000000000e+01 1.260000000000000142e+01 1.270000000000000107e+01 1.280000000000000071e+01 1.290000000000000036e+01 1.300000000000000000e+01 1.310000000000000142e+01 1.320000000000000107e+01 1.330000000000000071e+01 1.340000000000000036e+01 1.350000000000000000e+01 1.360000000000000142e+01 1.370000000000000107e+01 1.380000000000000071e+01 1.390000000000000036e+01 1.400000000000000000e+01 1.410000000000000142e+01 1.420000000000000107e+01 1.430000000000000071e+01 1.440000000000000036e+01 1.450000000000000000e+01 1.460000000000000142e+01 1.470000000000000107e+01 1.480000000000000071e+01 1.490000000000000036e+01 1.500000000000000000e+01 1.510000000000000142e+01 1.520000000000000107e+01 1.530000000000000071e+01 1.540000000000000036e+01 1.550000000000000000e+01 1.560000000000000142e+01 1.570000000000000107e+01 1.580000000000000071e+01 1.590000000000000036e+01 1.600000000000000000e+01 1.610000000000000142e+01 1.619999999999999929e+01 1.630000000000000071e+01 1.640000000000000213e+01 1.650000000000000000e+01 1.660000000000000142e+01 1.669999999999999929e+01 1.680000000000000071e+01 1.690000000000000213e+01 1.700000000000000000e+01 1.710000000000000142e+01 1.719999999999999929e+01 1.730000000000000071e+01 1.740000000000000213e+01 1.750000000000000000e+01 1.760000000000000142e+01 1.769999999999999929e+01 1.780000000000000071e+01 1.790000000000000213e+01 1.800000000000000000e+01 1.810000000000000142e+01 1.819999999999999929e+01 1.830000000000000071e+01 1.840000000000000213e+01 1.850000000000000000e+01 1.860000000000000142e+01 1.869999999999999929e+01 1.880000000000000071e+01 1.890000000000000213e+01 1.900000000000000000e+01 1.910000000000000142e+01 1.920000000000000284e+01 1.930000000000000071e+01 1.940000000000000213e+01 1.950000000000000000e+01 1.960000000000000142e+01 1.970000000000000284e+01 1.980000000000000071e+01 1.990000000000000213e+01
3.190837756436069282e-19 2.948235063188462957e-01 5.153078902945996687e-01 5.475614766789068666e-01 6.018891896300387900e-01 6.168537793083005427e-01 6.466692700137213201e-01 6.580633952411690801e-01 6.926468169127300012e-01 6.875688725109772026e-01 7.586550991505784935e-01 6.849289679996038993e-01 8.907449834002344469e-01 1.687750860167069211e+00 1.929998575425313723e+00 1.898093627124617599e+00 2.009490612129281484e+00 2.047252982806430310e+00 2.122353189417265806e+00 2.177537113463556828e+00 2.242368245688783457e+00 2.301568080737996347e+00 2.363157146082242921e+00 2.423122171133202940e+00 2.483569540180602608e+00 2.543512839055627861e+00 2.603625529802137795e+00 2.663510144597665885e+00 2.723807836091098888e+00 2.783524303547568302e+00 2.844841557304661706e+00 2.903644451072623145e+00 2.968079296025484926e+00 3.022621478143473261e+00 3.097372334159768759e+00 3.133962980877466720e+00 3.245571348808064638e+00 3.210882817877539708e+00 3.455595538571165193e+00 4.286584253750497453e+00 4.548483017251184535e+00 4.533518668094302484e+00 4.664165275535085087e+00 4.720715566417094777e+00 4.815495870073003282e+00 4.890457954714964472e+00 4.975432939433378721e+00 5.055021016151585833e+00 5.137205764969353439e+00 5.217798757426617584e+00 5.299058731846051806e+00 5.379768375329793351e+00 5.460560395615885909e+00 5.541214108009046235e+00 5.621704763820883244e+00 5.702205046983251258e+00 5.782565353989172152e+00 5.862845165409742876e+00 5.943114323135255006e+00 6.023290662020630570e+00 6.103396476877361643e+00 6.183496717714956681e+00 6.263558262768881058e+00 6.343566340260353265e+00 6.423577073972733587e+00 6.503602567271591361e+00 6.583600622270187053e+00 6.663586650200792327e+00 6.743619414254292899e+00 6.823681401850999251e+00 6.903733048177689291e+00 6.983839070499966439e+00 7.064028724669860537e+00 7.144221483428138342e+00 7.224485236438436431e+00 7.304880809080951387e+00 7.385256880858547035e+00 7.465785197595280920e+00 7.546438249143847088e+00 7.626991603249377860e+00 7.708090338285601639e+00 7.788511406210671062e+00 7.870522885190875506e+00 7.949899475955080064e+00 8.034699658958716739e+00 8.109400364423462904e+00 8.204080685494950842e+00 8.260165672621221589e+00 8.390999900147534163e+00 8.374898107303552663e+00 8.638123802487024605e+00 9.486281124258010067e+00 9.761770509339379842e+00 9.759772119956993564e+00 9.903993554892997153e+00 9.974068080987326113e+00 1.008265575090618960e+01 1.017152222307297471e+01 1.027056777219789652e+01 1.036434750834351703e+01 1.046086432215458650e+01 1.055590753488121614e+01 1.065173278967526294e+01 1.074711768205098927e+01 1.084269075741331356e+01 1.093821890827872245e+01 1.103366908433242877e+01 1.112920857502416183e+01 1.122467476937178787e+01 1.132011542554624484e+01 1.141560004390062311e+01 1.151104820451932653e+01 1.160646874689728492e+01 1.170190696669635955e+01 1.179732821076876093e+01 1.189271909434678243e+01 1.198811594336584641e+01 1.208351936388701553e+01 1.217890136132616696e+01 1.227426205350121080e+01 1.236961530650860830e+01 1.246495975100898690e+01 1.256029594033619645e+01 1.265563592360736500e+01 1.275097718388191126e+01 1.284629593091261235e+01 1.294158106571367739e+01 1.303685444955783801e+01 1.313214417057993977e+01 1.322744954606633350e+01 1.332274273539042397e+01 1.341800030611302574e+01 1.351322741046433329e+01 1.360845303703232112e+01 1.370370198349458768e+01 1.379896815251909814e+01 1.389421612548929374e+01 1.398941695157839860e+01 1.408458501808965302e+01 1.417976849229119551e+01 1.427499477910149750e+01 1.437023201628355729e+01 1.446542154284858483e+01 1.456055110305647027e+01 1.465567652229244189e+01 1.475085515729602115e+01 1.484606953567867471e+01 1.494124491669485799e+01 1.503634717118516484e+01 1.513143292055914024e+01 1.522657586156886289e+01 1.532176304649937748e+01 1.541690932488278243e+01 1.551197868884096209e+01 1.560704006130203503e+01 1.570216789726058160e+01 1.579732875780595514e+01 1.589243011472447087e+01 1.598746500759365397e+01 1.608252455098699230e+01 1.617765039579286679e+01 1.627276562665574389e+01 1.636780620653406615e+01 1.646283363311613357e+01 1.655792498772495236e+01 1.665302905443179071e+01 1.674805892685662201e+01 1.684306291340216433e+01 1.693814068665483674e+01 1.703324353348911302e+01 1.712825795870980272e+01 1.722323663701249785e+01 1.731830324885708805e+01 1.741339358873599963e+01 1.750838517387569482e+01 1.760337122988965675e+01 1.769845522110000147e+01 1.779349195778301862e+01 1.788842935164664638e+01 1.798348071966651318e+01 1.807858458105221544e+01 1.817350290384427680e+01 1.826849810952624509e+01 1.836360736237133295e+01 1.845852534573731774e+01 1.855362651722522216e+01 1.864841532225350207e+01 1.874392692195785060e+01 1.883793366394015578e+01 1.893483605563474370e+01 1.902612499928167367e+01 1.912829852766841654e+01 1.920922399584296869e+01 1.933101781743190628e+01 1.937238689780659584e+01 1.956674219772576606e+01 2.003276988466567232e+01 2.025195100553388272e+01 2.024580209433139544e+01 2.039349080792977631e+01
5.235987755982988157e-01 5.006713675085572302e-01 3.480356008241440313e-01 2.903945998263667838e-01 1.961741650919233693e-01 1.223845377965466080e-01 4.456335798430496875e-02 -4.103408223636826474e-02 -1.050558386679405071e-01 -2.122649246810546231e-01 -2.465677530265984740e-01 -4.236643547997723247e-01 -3.613895645804073298e-01 4.333096681494008617e-01 5.550676480474600050e-01 4.116734352215953296e-01 4.148685610555560288e-01 3.483980351469001535e-01 3.223434347780555487e-01 2.752141122633661730e-01 2.402936812344981798e-01 1.985579341859596558e-01 1.608465962418076378e-01 1.207216100134256148e-01 8.216928242326618226e-02 4.245259589993777283e-02 3.749246853576309810e-03 -3.598724379320035471e-02 -7.448390868939791520e-02 -1.147306756109585379e-01 -1.522498645368129677e-01 -1.942491903767246120e-01 -2.287944972588600301e-01 -2.763543293908891085e-01 -3.018367017608228342e-01 -3.681677576839405552e-01 -3.656524902099569929e-01 -5.027536391082700895e-01 -4.019200166864548840e-01 4.368309161179874112e-01 5.747487312679286919e-01 4.514680828315844607e-01 4.730867210341255791e-01 4.273301257162851474e-01 4.198527001440536255e-01 3.931289661613559527e-01 3.771926855830785019e-01 3.555284140424067596e-01 3.370691217718024268e-01 3.168071760625384981e-01 2.976058758401242677e-01 2.777850893042487779e-01 2.583239417634463631e-01 2.386481126057259927e-01 2.190825898149731943e-01 1.995060441263058482e-01 1.798632660393069127e-01 1.603038926950750287e-01 1.406898090451937366e-01 1.210920673798126790e-01 1.015032879776953112e-01 8.188280272908100843e-02 6.229814327000227081e-02 4.269962614969269321e-02 2.308301368470942749e-02 3.496280779978988996e-03 -1.611026005568004169e-02 -3.571720802268569389e-02 -5.530217333578906630e-02 -7.491742972999716754e-02 -9.451063384049165905e-02 -1.141017867313816048e-01 -1.337229819882755910e-01 -1.532850361458310551e-01 -1.729148240744349529e-01 -1.925049756606483919e-01 -2.120607003176487315e-01 -2.317471785259185013e-01 -2.511927389608774042e-01 -2.710368474292169094e-01 -2.902088136361650750e-01 -3.105152163075621252e-01 -3.289007474427698696e-01 -3.506590584276114697e-01 -3.664771896278143370e-01 -3.932277565266950048e-01 -4.006808967895549856e-01 -4.455353339378980149e-01 -4.253816581976035405e-01 -5.416334581299911966e-01 -4.224634432750994373e-01 4.391554876352084524e-01 5.890401187447187326e-01 4.812711319404855970e-01 5.166650164886976704e-01 4.864876100070739673e-01 4.929262297068145449e-01 4.815560315671950087e-01 4.798224870305205503e-01 4.731988055977368601e-01 4.691970883131632020e-01 4.638045531557246082e-01 4.591835187033466159e-01 4.541331290551639532e-01 4.493134694467265100e-01 4.443976280889199715e-01 4.394803590336859300e-01 4.346277232361517306e-01 4.296911713941410360e-01 4.248117298919569240e-01 4.199316385194467594e-01 4.150055925306689875e-01 4.101227061990923017e-01 4.052364854748495837e-01 4.003201820080758422e-01 3.954297967397142899e-01 3.905424283596024004e-01 3.856311468341746540e-01 3.807325595043954958e-01 3.758456877751733538e-01 3.709425830749095154e-01 3.660394110042339832e-01 3.611494744006302771e-01 3.562521456165032019e-01 3.513459362012485987e-01 3.464499600323849293e-01 3.415591758671253086e-01 3.366586242086677672e-01 3.317559793232495724e-01 3.268610114466686256e-01 3.219645276048176963e-01 3.170608490113224209e-01 3.121610866791129091e-01 3.072697409451427553e-01 3.023746239285199922e-01 2.974695548630869602e-01 2.925649817918485884e-01 2.876693057494453809e-01 2.827764174902581695e-01 2.778781438503395429e-01 2.729761078264647534e-01 2.680756422083014900e-01 2.631770356577551317e-01 2.582779535641375190e-01 2.533790847682916292e-01 2.484816894620124339e-01 2.435837463942393810e-01 2.386829034578895892e-01 2.337809332658493111e-01 2.288818029401073206e-01 2.239853732850156931e-01 2.190871757130983533e-01 2.141854098382233174e-01 2.092838408050949617e-01 2.043862362771318442e-01 1.994899924115329237e-01 1.945891967284640034e-01 1.896845538160537858e-01 1.847841549888908919e-01 1.798904418171579089e-01 1.749941546770115708e-01 1.700891956128998406e-01 1.651849429659193458e-01 1.602890551884460779e-01 1.553913254079918316e-01 1.504871355318516957e-01 1.455900288277407750e-01 1.406961156686803716e-01 1.357877177545148972e-01 1.308828054135168784e-01 1.259945429069623535e-01 1.210892588374268136e-01 1.161816331902908866e-01 1.113024384187964871e-01 1.063893678103477736e-01 1.014735693167362340e-01 9.661272318343547272e-02 9.167619509714039494e-02 8.677932718295301717e-02 8.193192382887190539e-02 7.693125749963213023e-02 7.215560364744667832e-02 6.710639073292468115e-02 6.240244471163414880e-02 5.719759895546653455e-02 5.280726102167234565e-02 4.704750885585955861e-02 4.357630176371948133e-02 3.631764089399665274e-02 3.526592749870621074e-02 2.403620508958166993e-02 2.931491027859467816e-02 7.337420275653073164e-03 2.881558547104655713e-02 -2.373694875291271558e-02 3.481533982466616245e-02 4.695842956897416376e-01 5.374631408779854125e-01 5.412327662762311808e-01 5.160987755982987535e-01
4.999999999999999445e-01 5.291926980383470092e-01 5.556400274744983658e-01 5.798124743938339876e-01 6.021950763665648854e-01 6.232843198625266368e-01 6.435849644320841278e-01 6.636068139675542765e-01 6.838614556980545656e-01 7.048589877770827794e-01 7.271047563950969739e-01 7.510961232884445504e-01 7.773192843215487313e-01 1.800000000000000044e+00 1.864968274044438434e+00 1.929192698038347142e+00 1.992730505271620434e+00 2.055640027474498588e+00 2.117980601499243498e+00 2.179812474393834076e+00 2.241196707019538437e+00 2.302195076366564841e+00 2.362869976724053966e+00 2.423284319862526903e+00 2.483501434388471818e+00 2.543584964432084039e+00 2.603598767830235250e+00 2.663606813967553943e+00 2.723673081439059285e+00 2.783861455698054765e+00 2.844235626853031107e+00 2.904858987777082735e+00 2.965794532692828334e+00 3.027104756395097240e+00 3.088851554272586064e+00 3.151096123288444240e+00 3.213898864078183593e+00 3.277319284321548398e+00 3.341415903542921839e+00 4.400000000000000355e+00 4.482580649935044903e+00 4.564968274044439056e+00 4.647169917043708409e+00 4.729192698038346521e+00 4.811043807676263384e+00 4.892730505271620345e+00 4.974260115901206092e+00 5.055640027474498588e+00 5.136877687778605761e+00 5.217980601499244031e+00 5.298956327218967033e+00 5.379812474393833810e+00 5.460556700309727063e+00 5.541196707019539147e+00 5.621740238262455946e+00 5.702195076366565196e+00 5.782569039136026490e+00 5.862869976724054411e+00 5.943105768492963570e+00 6.023284319862526992e+00 6.103413559147914391e+00 6.183501434388471552e+00 6.263555910168610907e+00 6.343584964432084305e+00 6.423596585290909822e+00 6.503598767830235161e+00 6.583599510910412178e+00 6.663606813967554388e+00 6.743628673813873320e+00 6.823673081439059374e+00 6.903748018813990583e+00 6.983861455698054499e+00 7.064021346451345273e+00 7.144235626853031818e+00 7.224512210927145794e+00 7.304858987777082646e+00 7.385283818430063540e+00 7.465794532692828334e+00 7.546398926019818099e+00 7.627104756395096885e+00 7.707919741229263266e+00 7.788851554272585354e+00 7.869907822545609832e+00 7.951096123288444950e+00 8.032423980929973339e+00 8.113898864078183948e+00 8.195528182532815009e+00 8.277319284321549731e+00 8.359279452760885576e+00 8.441415903542921484e+00 8.523735781849168802e+00 9.599999999999999645e+00 9.695663641036272651e+00 9.791314890507335278e+00 9.886953857131722145e+00 9.982580649935044903e+00 1.007819537824725487e+01 1.017379815169991275e+01 1.026938908022345487e+01 1.036496827404443799e+01 1.046053584368278777e+01 1.055609189994903474e+01 1.065163655394153430e+01 1.074716991704370983e+01 1.084269210092124780e+01 1.093820321751931957e+01 1.103370337905977827e+01 1.112919269803834865e+01 1.122467128722182039e+01 1.132013925964523082e+01 1.141559672860903163e+01 1.151104380767626445e+01 1.160648061066971337e+01 1.170190725166906454e+01 1.179732384500805864e+01 1.189273050527162034e+01 1.198812734729300722e+01 1.208351448615092494e+01 1.217889203716666202e+01 1.227426011590120503e+01 1.236961883815234309e+01 1.246496831995178134e+01 1.256030867756222591e+01 1.265564002747449912e+01 1.275096248640460672e+01 1.284627617129083532e+01 1.294158119929081785e+01 1.303687768777860612e+01 1.313216575434174693e+01 1.322744551677832803e+01 1.332271709309404528e+01 1.341798060149924510e+01 1.351323616040596676e+01 1.360848388842499190e+01 1.370372390436287446e+01 1.379895632721896703e+01 1.389418127618245080e+01 1.398939887062934950e+01 1.408460923011955757e+01 1.417981247439383452e+01 1.427500872337082427e+01 1.437019809714405660e+01 1.446538071597893094e+01 1.456055670030972671e+01 1.465572617073658712e+01 1.475088924802249579e+01 1.484604605309027470e+01 1.494119670701953950e+01 1.503634133104369042e+01 1.513148004654687462e+01 1.522661297506095224e+01 1.532174023826245701e+01 1.541686195796955161e+01 1.551197825613899361e+01 1.560708925486307130e+01 1.570219507636656431e+01 1.579729584300368117e+01 1.589239167725499513e+01 1.598748270172439945e+01 1.608256903913602542e+01 1.617765081233118352e+01 1.627272814426528313e+01 1.636780115800477375e+01 1.646286997672405406e+01 1.655793472370239883e+01 1.665299552232087521e+01 1.674805249605926605e+01 1.684310576849296126e+01 1.693815546328990251e+01 1.703320170420745683e+01 1.712824461508933993e+01 1.722328431986252895e+01 1.731832094253413601e+01 1.741335460718834938e+01 1.750838543798328573e+01 1.760341355914791350e+01 1.769843909497895140e+01 1.779346216983774198e+01 1.788848290814715369e+01 1.798350143438847226e+01 1.807851787309827785e+01 1.817353234886534707e+01 1.826854498632752311e+01 1.836355591016861055e+01 1.845856524511525620e+01 1.855357311593382263e+01 1.864857964742728313e+01 1.874358496443208466e+01 1.883858919181504632e+01 1.893359245447022587e+01 1.902859487731578625e+01 1.912359658529091178e+01 1.921859770335262851e+01 1.931359835647273115e+01 1.940859866963463176e+01 1.950359876783023338e+01 2.010000000000000142e+01 2.019783337624662778e+01 2.029566364103627407e+01 2.039349080792977631e+01
5.235987755982988157e-01 4.435987755982988001e-01 3.635987755982987846e-01 2.835987755982987690e-01 2.035987755982987535e-01 1.235987755982987935e-01 4.359877559829872240e-02 -3.640122440170123763e-02 -1.164012244017013087e-01 -1.964012244017012687e-01 -2.764012244017012288e-01 -3.564012244017012998e-01 -4.364012244017013709e-01 5.235987755982988157e-01 4.835987755982987801e-01 4.435987755982988001e-01 4.035987755982987646e-01 3.635987755982986736e-01 3.235987755982987490e-01 2.835987755982987135e-01 2.435987755982987335e-01 2.035987755982986980e-01 1.635987755982986624e-01 1.235987755982985714e-01 8.359877559829853588e-02 4.359877559829866689e-02 3.598775598298575851e-03 -3.640122440170145968e-02 -7.640122440170149520e-02 -1.164012244017015307e-01 -1.564012244017013442e-01 -1.964012244017014908e-01 -2.364012244017015263e-01 -2.764012244017014508e-01 -3.164012244017017084e-01 -3.564012244017015218e-01 -3.964012244017014464e-01 -4.364012244017015929e-01 -4.764012244017016284e-01 5.235987755982988157e-01 5.035987755982989089e-01 4.835987755982987801e-01 4.635987755982988179e-01 4.435987755982988556e-01 4.235987755982987268e-01 4.035987755982988201e-01 3.835987755982986913e-01 3.635987755982987846e-01 3.435987755982986558e-01 3.235987755982986935e-01 3.035987755982987313e-01 2.835987755982986025e-01 2.635987755982986958e-01 2.435987755982985670e-01 2.235987755982986602e-01 2.035987755982986980e-01 1.835987755982985692e-01 1.635987755982986069e-01 1.435987755982985337e-01 1.235987755982985714e-01 1.035987755982986092e-01 8.359877559829853588e-02 6.359877559829857363e-02 4.359877559829844484e-02 2.359877559829848259e-02 3.598775598298575851e-03 -1.640122440170155294e-02 -3.640122440170145968e-02 -5.640122440170158846e-02 -7.640122440170149520e-02 -9.640122440170151297e-02 -1.164012244017016418e-01 -1.364012244017015485e-01 -1.564012244017016773e-01 -1.764012244017015840e-01 -1.964012244017016018e-01 -2.164012244017016195e-01 -2.364012244017016373e-01 -2.564012244017017661e-01 -2.764012244017016728e-01 -2.964012244017015796e-01 -3.164012244017015973e-01 -3.364012244017018372e-01 -3.564012244017017439e-01 -3.764012244017017617e-01 -3.964012244017016684e-01 -4.164012244017015751e-01 -4.364012244017019260e-01 -4.564012244017018327e-01 -4.764012244017018505e-01 -4.964012244017016462e-01 5.235987755982988157e-01 5.185987755982987002e-01 5.135987755982986958e-01 5.085987755982988023e-01 5.035987755982987979e-01 4.985987755982986824e-01 4.935987755982987335e-01 4.885987755982987291e-01 4.835987755982987246e-01 4.785987755982987757e-01 4.735987755982986602e-01 4.685987755982986558e-01 4.635987755982987069e-01 4.585987755982987024e-01 4.535987755982986980e-01 4.485987755982986380e-01 4.435987755982986336e-01 4.385987755982986291e-01 4.335987755982986802e-01 4.285987755982986758e-01 4.235987755982986158e-01 4.185987755982986114e-01 4.135987755982986069e-01 4.085987755982986580e-01 4.035987755982986536e-01 3.985987755982985936e-01 3.935987755982985892e-01 3.885987755982985847e-01 3.835987755982985803e-01 3.785987755982986314e-01 3.735987755982985714e-01 3.685987755982985670e-01 3.635987755982985625e-01 3.585987755982985581e-01 3.535987755982986092e-01 3.485987755982985492e-01 3.435987755982985448e-01 3.385987755982985403e-01 3.335987755982985359e-01 3.285987755982985314e-01 3.235987755982985270e-01 3.185987755982985226e-01 3.135987755982985181e-01 3.085987755982985137e-01 3.035987755982985092e-01 2.985987755982985048e-01 2.935987755982985004e-01 2.885987755982984959e-01 2.835987755982984915e-01 2.785987755982984870e-01 2.735987755982984271e-01 2.685987755982984226e-01 2.635987755982984737e-01 2.585987755982984693e-01 2.535987755982984648e-01 2.485987755982984049e-01 2.435987755982984004e-01 2.385987755982984515e-01 2.335987755982984471e-01 2.285987755982984426e-01 2.235987755982983827e-01 2.185987755982983782e-01 2.135987755982983738e-01 2.085987755982984249e-01 2.035987755982984204e-01 1.985987755982983605e-01 1.935987755982983560e-01 1.885987755982983516e-01 1.835987755982984027e-01 1.785987755982983982e-01 1.735987755982983383e-01 1.685987755982984448e-01 1.635987755982983294e-01 1.585987755982982694e-01 1.535987755982983760e-01 1.485987755982983161e-01 1.435987755982983671e-01 1.385987755982983072e-01 1.335987755982982472e-01 1.285987755982983538e-01 1.235987755982982383e-01 1.185987755982983449e-01 1.135987755982982850e-01 1.085987755982982250e-01 1.035987755982983316e-01 9.859877559829821614e-02 9.359877559829832272e-02 8.859877559829826277e-02 8.359877559829820282e-02 7.859877559829825389e-02 7.359877559829819393e-02 6.859877559829830052e-02 6.359877559829824056e-02 5.859877559829812510e-02 5.359877559829823168e-02 4.859877559829817173e-02 4.359877559829827831e-02 3.859877559829821836e-02 3.359877559829810290e-02 2.859877559829820948e-02 2.359877559829814953e-02 1.859877559829803406e-02 1.359877559829814064e-02 8.598775598298136202e-03 3.598775598298242784e-03 5.235987755982988157e-01 5.210987755982987579e-01 5.185987755982988112e-01 5.160987755982987535e-01

